Latest ALICE results on charm and beauty hadronisation in hadronic collisions

The study of heavy-flavour mesons and baryons in hadronic collisions provides unique access to the properties of heavy-quark hadronisation in the presence of large partonic densities, where new mechanisms of hadron formation beyond in-vacuum fragmentation can emerge. Performing these measurements in intervals of charged-particle multiplicities across different collision systems provides sensitivity to understand whether different hadronisation mechanisms are at play in small and large hadronic colliding systems. In this contribution, a selection of the latest charm and beauty production measurements in proton--proton (pp) collisions is presented, which can shed light on the modification of the heavy-quark hadronisation mechanisms with respect to leptonic collisions. New published results of the production of all prompt charm ground states in pp collisions at $\sqrt{s}=13$~TeV, which allowed us to measure the charm fragmentation fractions and the total $\rm c\bar{c}$ production cross section at midrapidity, will be shown. The new final measurement of non-prompt (i.e. originating from beauty-hadron decays) $\rm \Lambda_c^+$ baryons in the same collisions system will be discussed to provide a quantitative comparison between the hadronisation properties of beauty and charm hadrons. New measurements of $\rm \Xi_c^0$ production as a function of charged-particle multiplicity in pp collisions at $\sqrt{s}=13$~TeV, and of $\rm \Xi_c^0$ production in p--Pb collisions at $\sqrt{s_{\rm NN}}=5.02$~TeV, will be also presented, shedding further light on the hadronisation of charm-strange baryons in different colliding systems.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

